Study on Lambda(1405) in the flavor SU(3) limit in the HAL QCD method

We study interactions between the S-wave octet pseudo-scalar (PS) meson and octet baryon in the flavor SU(3) limit using the HAL QCD method at the PS meson mass $m_M\approx 670~\textrm{MeV}$. We focus on the singlet and two octet channels, where the poles corresponding to $\Lambda(1405)$ have been predicted in the chiral unitary model. For calculations with $\Lambda$-baryon source operators with zero momentum, we employ the conventional stochastic calculation combined with the covariant-approximation averaging to calculate the all-to-all propagators. Due to a zero of the R-correlator (a kind of wave function), the leading order (LO) potential obtained by the single channel analysis has a singular point in all channels, which makes it difficult to obtain reliable binding energies. To overcome this problem, we take a linear combination of two octet R-correlators with a relative weight such that it does not cross zero, as two octet channels are suggested to couple to the same low-energy states with different weights. The potential calculated from such the linear combination shows strong attraction without singularities, though its shape depends on the relative weight. Our estimation for the binding energy in the octet channel is $E^{8_{s(a)}}_{\textrm{bind}}=163(7)(^{+16} _{-64})~\textrm{MeV}$, which is consistent with 156(8) MeV estimated from the two-point correlation function within errors.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

